Generate more than one child in your co-evolutionary semi-supervised learning GAN

Generative Adversarial Networks (GANs) are very useful methods to address semi-supervised learning (SSL) datasets, thanks to their ability to generate samples similar to real data. This approach, called SSL-GAN has attracted many researchers in the last decade. Evolutionary algorithms have been used to guide the evolution and training of SSL-GANs with great success. In particular, several co-evolutionary approaches have been applied where the two networks of a GAN (the generator and the discriminator) are evolved in separate populations. The co-evolutionary approaches published to date assume some spatial structure of the populations, based on the ideas of cellular evolutionary algorithms. They also create one single individual per generation and follow a generational replacement strategy in the evolution. In this paper, we re-consider those algorithmic design decisions and propose a new co-evolutionary approach, called Co-evolutionary Elitist SSL-GAN (CE-SSLGAN), with panmictic population, elitist replacement, and more than one individual in the offspring. We evaluate the performance of our proposed method using three standard benchmark datasets. The results show that creating more than one offspring per population and using elitism improves the results in comparison with a classical SSL-GAN.

==> Review.txt <==
# Paper reviews
## Reviewer 1

The paper presents an interesting hybrid approach that combines population-based techniques with gradient descent optimization for SSL-GAN training. The experimental analysis demonstrates potential improvements in discriminator accuracy and generator performance, providing valuable insights into hyperparameter settings for co-evolutionary GANs. However, the methodology employs gradient descent as a “mutation” step, which deviates from traditional evolutionary processes and lacks key mechanisms such as crossover or genetic inheritance. This raises concerns about whether the approach is genuinely evolutionary or better framed as a population-based optimization method.

To strengthen the contribution, the authors should clarify the role of gradient descent within the framework and adjust the terminology to avoid misleading evolutionary claims. Positioning the work as a practical optimization method inspired by evolutionary principles would enhance its credibility. Additionally, highlighting how the approach uniquely addresses challenges in GAN training compared to other hybrid methods could improve its impact. With these revisions, the paper could offer valuable contributions to the field.

## Reviewer 2

The topic of the paper is the use of EAs in semi-supervised learning of the generative adversarial networks (GANs). The main problem of the paper is that the authors fail to clearly state their contribution. They claim that they have defined a co-evolutionary algorithm for GAN training but they do not show clearly the difference between their method and other existing co-evolutionary approaches.

Besides, the algorithm is quite carefully described and experimentally verified using MNIST data.

## Reviewer 3

More and more papers present evolutionary algorithms as viable alternatives to deep learning-based approaches that compensate for the latter's difficult interpretability and voracity of computing resources and data.
This paper proposes CE-SSLGAN, a co-evolutionary approach to developing GANs. It analyzes the proposed approach's dependency on its most relevant hyperparameters and compares its performance to a traditional DL-based GAN.
Although the work described in this paper is part of the effort referred to in the opening of this review, the authors clearly state their exploratory aim in their research questions without any pretense of demonstrating that the evolutionary approach can fully substitute for the DL-based one.
Therefore, the authors' three explicit questions could be summarized as follows: "Given the fewest possible resources to a well-tuned evolutionary approach, how much can one expect to sacrifice in terms of accuracy and generative capacity compared to a well-trained DL-based GAN?"
Another possible viewpoint is: "Considering the computation effort and the amount of data required to properly train a DL-based GAN and achieve cutting-edge performance, is the performance delta between the two approaches worth the effort delta?"
The paper does not fully answer these questions, especially considering the limited hardness of the benchmark problems. Still, it offers interesting hints about the co-evolutionary method's behavior in extreme conditions, i.e., the ones in which evolutionary algorithms have the most significant relative advantage over DL-based ones.
Considering, for example, the NIST database, many DL-based approaches trained on the full dataset can easily exceed 99% accuracy. Still, the results obtained by co-evolution could suffice for some applications and cheap architectures. A more practical way to see the relevance of the results is considering that, in many cases, data may not be available at all, in which case, as shown by this paper, the co-evolutionary approach can perform reasonably.

It is an interesting, well-written, and well-organized paper with enough details to replicate the experiments. I hope the authors will share the code after it is accepted.

Some minor, punctual remarks follow.

Page 1 ... as real and 2) ...
Page 2 ... and there are many different proposals ...
... we present a novel ...
Page 5 RQ3: How sensitive ...
Page 9 ... when \mu is increased ...
Page 13 ... what is the sensitivity of SSL_GAN

==> authors.txt <==
Francisco Sede\~no fsedenoguerrero@uma.es
Jamal Toutouh jamal@uma.es*
Francisco Chicano chicano@uma.es


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> title.txt <==
Generate more than one child in your co-evolutionary SSL-GAN

